A learning-based multiscale method and its application to inelastic impact problems

The macroscopic properties of materials that we observe and exploit in engineering application result from complex interactions between physics at multiple length and time scales: electronic, atomistic, defects, domains etc. Multiscale modeling seeks to understand these interactions by exploiting the inherent hierarchy where the behavior at a coarser scale regulates and averages the behavior at a finer scale. This requires the repeated solution of computationally expensive finer-scale models, and often a priori knowledge of those aspects of the finer-scale behavior that affect the coarser scale (order parameters, state variables, descriptors, etc.). We address this challenge in a two-scale setting where we learn the fine-scale behavior from off-line calculations and then use the learnt behavior directly in coarse scale calculations. The approach draws from recent successes of deep neural networks, in combination with ideas from model reduction. The approach builds on the recent success of deep neural networks by combining their approximation power in high dimensions with ideas from model reduction. It results in a neural network approximation that has high fidelity, is computationally inexpensive, is independent of the need for a priori knowledge, and can be used directly in the coarse scale calculations. We demonstrate the approach on problems involving the impact of magnesium, a promising light-weight structural and protective material.

==> comments_05.01.20_KB.txt <==
I like the overall structure; was unsure of the titling of
sections 3 and 4. Is the goal of section 3 to define a model
and that of section 4 to learn the implied constitutive model?
I think it helps if each section starts with a clear statement 
of its goal.

Note that we have two epsilons for scale separation (section 2)
and internal variables (section 3). Change notation?

Is section 3 describing a unit cell? If it is macro then what has happened
to the multiscale character of the problem; needs clarification. 

Section 2

I like the multiscale expansion as motivation for the
learned constitutive model.

I think it might make sense to postulate the form of
the learned constitutive model \emph{before} showing that
this constiutive model can be derived from a multiscale
analysis. 

Equation (18). The actual model implied by (14--17) is
\{F(s)\}_{s=0}^t mapsto <S>(t) isn't it? And then somewhere
we say that for expediency we learn
\{F(s)\}_{s=0}^t mapsto \{<S>(s)\}_{s=0}^t
and check the causal nature.

I recall that Burgide actually learns the constitutive
model from a quasi-static cell computation; is this correct?
If so where is the right place to say this and how to
motivate?

After (20) maybe needs to mention that the PSA (do you mean PCA,
or does PSA have a specific meaning in this application context?)
comes with a probability distribution on strain histories. This
sets you up to (later?) discuss the choice of this in training.

Remarks p3: when you say "The proposed approach does not require 
any macroscopic constitutive relation;" I see this perspective.
But mine is that we propose a constitutive model (history
of strain to stress) and we learn it from microscopic computations.
And in principle that learning could be informed by experimental
data too (?) And you justify the form of the constitutive model
with multiscale analysis.  
 
Remarks p3: (23)--(27) also implicitly define a constitutive model
which is memory-dependent (if you remove the macroscopic internal
variable); it is also local in space if I undersatand correctly?
I was unclear how the paragraph starting "This postulate..." on page 4
relates to this; how does our class of memory-dependent constitutive
laws (defined through cell problem) relate to the class defined implicitly
by (23)--(27)? Is this what is being discussed on page 4? I'd like to
make sure I fully understand. I guess (23)--(27) is Markovian; we
do not know that what we learn can be unfurled as a Markovian model. 

p5 bullet 2, Taylor problem, U is mentioned but I could not see it defined.


p5 bullet 3 (convolution nets, random features). 

 
in-line ---> online?









Author Order

I always try to use alphabetical and then highlight contributions
made by individuals through letters; but I recognize that is an
"applied math" culture so I am not arguing for it. But it is relevant 
because I am trying to decode what the current order means. If order
is in decreasing order of importance then I think Kaushik you should 
not come last: to the contrary this was your vision.

(I got tripped up with such a comment with a medical colleague
for whom last position indicates the conceptual thought leader
and first the person who did all the work). 

